Regularity of conjugacies of linearizable generalized interval exchange transformations

We consider generalized interval exchange transformations (GIETs) of d intervals ($d\geq 2$) which are linearizable, i.e. differentiably conjugated to standard interval exchange maps (IETs) via a diffeomorphism h of [0, 1] and study the regularity of the conjugacy h. Using a renormalisation operator obtained accelerating Rauzy-Veech induction, we show that, under a full measure condition on the IET obtained by linearization, if the orbit of the GIET under renormalisation converges exponentially fast in a $C^2$ distance to the subspace of IETs, there exists an exponent $0 < \alpha < 1$ such that h is $C^{1+{\alpha}}$. Combined with the results proved by the authors in [4], this implies in particular the following improvement of the rigidity result in genus two proved in previous work by the same authors (from $C^1$ to $C^{1+{\alpha}}$ rigidity): for almost every irreducible IET $T_0$ with d = 4 or d = 5, for any GIET which is topologically conjugate to $T_0$ via a homeomorphism h and has vanishing boundary, the topological conjugacy h is actually a $C^{1+{\alpha}}$ diffeomorphism, i.e. a diffeomorphism h with derivative Dh which is $\alpha$-H\"older continuous.

==> saddle.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'saddle.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{488.67350397bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.72871048)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{saddle.pdf}}%
    \put(0.62029173,0.68685105){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$I_u$}}}%
    \put(-0.00294849,0.46980227){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$I_l$}}}%
    \put(0.91485798,0.48065467){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$I_r$}}}%
    \put(0.57688203,0.02175138){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$I_d$}}}%
  \end{picture}%
\endgroup%

